Anomaly Detection by Recombining Gated Unsupervised Experts

Anomaly detection has been considered under several extents of prior knowledge. Unsupervised methods do not require any labelled data, whereas semi-supervised methods leverage some known anomalies. Inspired by mixture-of-experts models and the analysis of the hidden activations of neural networks, we introduce a novel data-driven anomaly detection method called ARGUE. Our method is not only applicable to unsupervised and semi-supervised environments, but also profits from prior knowledge of self-supervised settings. We designed ARGUE as a combination of dedicated expert networks, which specialise on parts of the input data. For its final decision, ARGUE fuses the distributed knowledge across the expert systems using a gated mixture-of-experts architecture. Our evaluation motivates that prior knowledge about the normal data distribution may be as valuable as known anomalies.

==> ARGUE (arXiv)/csv/MNIST_gate.csv <==
type,0,1,2,3,4,5
Normal,0.19103435,0.22117606,0.20026441,0.19779348,0.18973127,0.00000028715212
Anomalous,0.1684734,0.15184864,0.11951013,0.4125426,0.14753778,0.000086493004
Normal,0.19221468,0.2220237,0.1985303,0.19614492,0.19065128,0.00043503236
Anomalous,0.082774855,0.040751413,0.03701885,0.14973107,0.091733985,0.59798896


==> ARGUE (arXiv)/csv/n_anomalies.csv <==
Cont.,Exp.,ARGUE-AUC-mean,ARGUE-AP-mean,ARGUE-AUC-std,ARGUE-AP-std,AE-AUC-mean,AE-AP-mean,AE-AUC-std,AE-AP-std,MEx_CVAEC-AUC-mean,MEx_CVAEC-AP-mean,MEx_CVAEC-AUC-std,MEx_CVAEC-AP-std,DAGMM-AUC-mean,DAGMM-AP-mean,DAGMM-AUC-std,DAGMM-AP-std,GANomaly-AUC-mean,GANomaly-AP-mean,GANomaly-AUC-std,GANomaly-AP-std,fAnoGAN-AUC-mean,fAnoGAN-AP-mean,fAnoGAN-AUC-std,fAnoGAN-AP-std,DeepSVDD-AUC-mean,DeepSVDD-AP-mean,DeepSVDD-AUC-std,DeepSVDD-AP-std,REPEN-AUC-mean,REPEN-AP-mean,REPEN-AUC-std,REPEN-AP-std,A3-AUC-mean,A3-AP-mean,A3-AUC-std,A3-AP-std
0.01,A,0.46287138775887565,0.4601301259189989,0.006453036355597633,0.004310122024092014,0.5052228291420119,0.49951585562769607,0.009843958756026174,0.010841894799581529,0.5020050101701183,0.4897701631738882,0.013289102790612916,0.008768652593360036,0.5097599325073965,0.5142942568264759,0.014412299823404497,0.018213080947364554,0.6439978161982248,0.6141328171627092,0.009078919534226453,0.010808097031285274,0.5388512472263314,0.5288086175401236,0.0566614078324343,0.051092612719985005,0.46031730584319525,0.45121188055111167,0.012510321140927505,0.007519725371031251,0.5453950499260355,0.5313814921978427,0.019398789523777535,0.01432225086599651,0.6372858357988165,0.5903060757488187,0.02686316274122623,0.020132661541860455
0.01,A-B,0.5799194092085799,0.550924797513704,0.01101012883081154,0.01350026424707227,0.5351220673076923,0.5224691025856727,0.006937799517626476,0.0064949856550013,0.5015789099482248,0.5020967353516268,0.006593294163817744,0.003161693054937961,0.5772219461908283,0.5540827327089826,0.011447273699125566,0.00886978185882579,0.6005210096153846,0.560227501091761,0.019343102145785242,0.012466782854486998,0.5199953309911243,0.5132406106031093,0.04301531581801974,0.03689704093193388,0.4935685188609467,0.48450824309168794,0.015243868104256425,0.012259890589841048,0.5327091531065088,0.5191163982484926,0.039233317488391053,0.030229931345014577,0.6272473113905326,0.5876728318519573,0.022053250260524515,0.012583696278118164
0.01,A-C,0.6541989940828403,0.6151321637430172,0.02022044996713256,0.021329794247132362,0.5501293417159763,0.5339830382676087,0.0200174210014701,0.017560033959259654,0.5012336436760355,0.5019521425963134,0.006151764604604021,0.0035403784435521623,0.6081019970414201,0.5725796350550838,0.009050494716086472,0.007885937721172593,0.5964901322115385,0.5560100408548387,0.020813350044035953,0.01388337671008168,0.4807361307322485,0.49005578632265473,0.05446736212774407,0.046651667330033585,0.5186964663461539,0.4980226678242108,0.01548337974292289,0.013382101598573082,0.55234681397929,0.526488248840186,0.01480718368124217,0.02048996784408277,0.6347939598742605,0.5947528689613361,0.027262848518343194,0.019513811918655713
0.01,A-D,0.6869153522559172,0.6364464770403764,0.017604648266917534,0.02188152391329635,0.5367420802514793,0.522564734486125,0.008261641179122784,0.008689681795077512,0.4953928235946746,0.49734252116022226,0.004792123826918649,0.0031589155359143047,0.6382038507766272,0.5979044011208612,0.004443622523886754,0.00357907407528793,0.5967609125369823,0.5463732395048803,0.012200988439242852,0.009288154072117076,0.5274801738165681,0.5200572895296464,0.010885642272103369,0.013065336370612746,0.5201963100961537,0.5056164324101827,0.016157977254396994,0.013590276766398195,0.5533018380177515,0.5353315640485177,0.016542612595920644,0.017074390344409378,0.61089515625,0.5789274261656215,0.01588621579321915,0.013671585836337282
0.01,A-E,0.7236952265162723,0.674095137069074,0.015342633727374076,0.02062825952357813,0.5512530861686391,0.5318988883544645,0.012001591149067826,0.010868822554729195,0.49915420025887575,0.5005915999577943,0.0033030927537876947,0.003076907267114845,0.6242046070636095,0.5897110063507766,0.005440317617574081,0.0023810961908857955,0.6029014977810652,0.5498610080679384,0.0095204174469086,0.006682452135197435,0.5823115920857987,0.5739879059277795,0.0422186356695291,0.024914768268200636,0.5338324593195266,0.516007598496886,0.015389362791796573,0.015775936230834415,0.5389379160502958,0.5192772219423659,0.03151375663735897,0.02467721533233249,0.6215776923076923,0.5901083762376587,0.013795975042399487,0.011232977745984698
0.01,A-F,0.7446452671967456,0.6861190608251966,0.010431782440800506,0.017252639347015594,0.5624636704881657,0.5395566096957575,0.0165379320757017,0.011575300242814909,0.4972390338387574,0.4982546412827487,0.004125180255293226,0.0023925393049512252,0.5875244073594674,0.5722663254682813,0.021357820855818554,0.01624539932298351,0.6039555186760355,0.5556494079405703,0.014021992267094748,0.01139742990645834,0.5727273076923076,0.5646903615414945,0.021935700899634227,0.015818183797776726,0.5156717409393491,0.4965669193279239,0.013169576455287232,0.012570263434991992,0.5552764996301776,0.528967716291185,0.030044032806636558,0.027305847401351068,0.6028895626849113,0.5789433487906155,0.021902770981628645,0.013689622286139276
0.01,A-G,0.7433376072485207,0.6784321935619769,0.012140601240383594,0.018192692401541817,0.5622479844674556,0.5424365094151602,0.012756599671876818,0.009553655089428292,0.4971628642751479,0.4986231232877884,0.004519364974887099,0.002850679269488656,0.5828064293639053,0.5741224862825774,0.008205110146410134,0.0034341605451162984,0.6030095968934911,0.5557739738757843,0.00951727176500481,0.0060419401284112296,0.5665742890162722,0.5532258547214637,0.048044841903751474,0.05187732953256194,0.5324553966346154,0.5203042260361049,0.005194027522130189,0.008412966107834301,0.5453065717455621,0.526139299040539,0.02053118354587668,0.011147641395846746,0.6199590181213017,0.589363624176784,0.006223735335153515,0.006091405983334584
0.01,A-H,0.7770476978550296,0.7206257542471326,0.01709070638219562,0.033685339057814144,0.5507472124630177,0.5312710476920378,0.0017829024036475696,0.0020518404996878225,0.49464427352995566,0.4961565521322515,0.005972358309760064,0.0052026064409393105,0.551264465837648,0.5522319320509849,0.022157092022464166,0.014741668142451045,0.6015778707470414,0.554298974560919,0.010054809592429935,0.007512602167082142,0.5770609479012574,0.5662342208306044,0.020374106005923782,0.04142740294690609,0.5143844824796597,0.4981107468077034,0.010504796752509047,0.01366435138767926,0.5601309518306213,0.5377581502671389,0.01933394349941746,0.015812376701945092,0.6091223453679735,0.5831456273714237,0.01767400105934108,0.01504535079155809


==> ARGUE (arXiv)/figs/ablation_gate.tikz <==
\pgfplotstableset{col sep=comma}

% MNIST
\pgfplotstableread{csv/MNIST_gate.csv}\mnist

\begin{tikzpicture}
	\begin{axis}[
		height=3.5cm,
		width=\linewidth,
		legend style={at={(0.49, -0.35)},anchor=north, legend columns=-1},
		xtick=data,
		xticklabels from table={\mnist}{type},
		ybar, bar width=5pt,
		ymajorgrids,
		xmin=-0.5, xmax=3.5,
		ylabel={Mean Gate, $\bar{\hat{\vect{p}}}$},
	]
	% MNIST
    \addplot[color=f1,fill] table[x expr=\coordindex, y={0}] {\mnist};
	\addplot[color=f1!80,fill] table[x expr=\coordindex, y={1}] {\mnist};

    \addplot[color=f1!60,fill] table[x expr=\coordindex, y={2}] {\mnist};
	\addplot[color=f1!40,fill] table[x expr=\coordindex, y={3}] {\mnist};

    \addplot[color=f1!20,fill] table[x expr=\coordindex, y={4}] {\mnist};
	\addplot[color=red,fill] table[x expr=\coordindex, y={5}] {\mnist};

	\legend{Ex. 0, Ex. 1, Ex. 2, Ex. 3, Ex. 4, Short-cut}

	\node [annot] at (axis cs:.5,.4) {Unsupervised};
	\node [annot] at (axis cs:2.5,.4) {Semi-supervised};

	\end{axis}
\end{tikzpicture}


==> ARGUE (arXiv)/figs/architecture_overview.tikz <==
\pgfdeclarelayer{bg} 
\pgfsetlayers{bg,main}

\begin{tikzpicture}[node distance=1.44 * \NodeSepX cm]
	%% Input
	\node[annot, text width=.5*\NodeSepX cm] (x) {$\vect{x}$};

	%% Target
	\node[rect, right of=x, xshift=-0.4*\NodeSepX cm] (enc) {Encoder};
	\draw[arrow] (x) |- (enc);

	\node[rect, right of=enc] (dec1) {Expert 1};
	\node[rect, below of=dec1, yshift=.5*\NodeSepY cm] (dec2) {Expert 2};
	
	\draw[arrow] (enc) -- (dec1);
	\draw[arrow] (enc) -- +(.75*\NodeSepX cm, 0)|- (dec2);

	% Reconstruction
	\node[annot, gray, right of=dec1, text width=.5*\NodeSepX cm, xshift=-0.4*\NodeSepX cm] (xt1) {$\hat{\vect{x}}_1$};
	\node[annot, gray, right of=dec2, text width=.5*\NodeSepX cm, xshift=-0.4*\NodeSepX cm] (xt2) {$\hat{\vect{x}}_2$};

	\draw[arrow, dotted] (dec1) -- (xt1);
	\draw[arrow, dotted] (dec2) -- (xt2);

	%% Alarm
	\node[rect, below right of=dec1, yshift=\NodeSepY cm] (alarm1) {Alarm};
	\node[rect, below right of=dec2, yshift=\NodeSepY cm] (alarm2) {Alarm};

	\draw[arrow] (dec1.270) |- node[tinyannot, text width=\NodeSepX cm] {Hidden \\ Activation} (alarm1.178);
	\draw[arrow] (dec2) |- node[tinyannot, text width=\NodeSepX cm] {Hidden \\ Activation} (alarm2.178);
	\draw[arrow] (enc) |- (alarm1.182);
	\draw[arrow] (enc) |- (alarm2.182);

	%% Gating
	\node[rect, below right of = enc, yshift=-3*\NodeSepY cm] (gating) {Gating};
	\draw[arrow] (enc.270) |- node[tinyannot, text width=\NodeSepX cm] {Hidden \\ Activation} (gating);

	\node[circle, tinyannot, right of=alarm1, draw=black, xshift=-.5*\NodeSepX cm] (mult_1) {};
	\node[cross out, minimum size=.2*\NodeSepX cm, draw=black] (mult_1_x)  at (mult_1) {};
	\node[circle, tinyannot, right of=alarm2, draw=black, fill=white, xshift=-.5*\NodeSepX cm] (mult_2) {};
	\node[cross out, minimum size=.2*\NodeSepX cm, draw=black] (mult_2_x)  at (mult_2) {};

	\draw[arrow] (alarm1) -- node[annot, above] {$\hat{y}_1$} (mult_1);
	\draw[arrow] (alarm2) -- node[annot, above] {$\hat{y}_2$} (mult_2);
	
	% Encoder activations
	\begin{pgfonlayer}{bg}
		\draw[arrow] (gating) -| node[annot, near start, above] {$\hat{\vect{p}}$} (mult_1.280);
		\draw[arrow] (gating) -| (mult_2.270);
	\end{pgfonlayer}

	%% Decision
	\node[circle, tinyannot, right of=gating, draw=black, xshift=1.3*\NodeSepX cm] (add) {};
	\node[cross out, minimum size=.2*\NodeSepX cm, draw=black, rotate=45] (add_x)  at (add) {};

	\draw[arrow] (mult_1)  -| (add.80);
	\draw[arrow] (mult_2) -| (add.100);
	\draw[arrow] (gating) -- (add);

	\node[annot, right of=add, xshift=-.8*\NodeSepX cm, text width=.5*\NodeSepX cm] (y) {$\hat{y}$};

	\draw[arrow] (add)  -- (y);
	
\end{tikzpicture}

==> ARGUE (arXiv)/figs/high_level.tikz <==
\begin{tikzpicture}[node distance=1.1*\NodeSepX cm]
	%% Normal
	%Input
	\node[smallannot] (norm_in) {\includegraphics[width=\textwidth]{img/norm_in.png}};

	% Experts
	\node[rect, right of=norm_in] (norm_exp1) {Expert for 0s};
	\node[rect, below of=norm_exp1, yshift=.75*\NodeSepY cm] (norm_exp2) {Expert for 1s};

	% Outputs
	\node[smallannot, right of=norm_exp1] (norm_out1) {\includegraphics[width=\textwidth]{img/norm_exp1.png}};
	\node[smallannot, right of=norm_exp2] (norm_out2) {\includegraphics[width=\textwidth]{img/norm_exp2.png}};

	% Annot
	\node[annot, below right of=norm_out1, text width=3*\NodeSepX cm, xshift=\NodeSepX cm, yshift=.7*\NodeSepY cm] (norm_annot) {Input familiar to the first expert, thus likely \emph{normal}.};

	% Arrows
	\draw[arrow] (norm_in) -- (norm_exp1);
	\draw[arrow] (norm_in) |- (norm_exp2);
	\draw[arrow] (norm_exp1) -- (norm_out1);
	\draw[arrow] (norm_exp2) -- (norm_out2);

	% Line
	\draw[line, dashed] (0,-1.8) -- (7.5,-1.8);

	%% Anomalous
	%Input
	\node[smallannot, below of=norm_in, yshift=-1.1*\NodeSepY cm] (anom_in) {\includegraphics[width=\textwidth]{img/anom_in.png}};

	% Experts
	\node[rect, right of=anom_in] (anom_exp1) {Expert for 0s};
	\node[rect, below of=anom_exp1, yshift=.75*\NodeSepY cm] (anom_exp2) {Expert for 1s};

	% Outputs
	\node[smallannot, right of=anom_exp1] (anom_out1) {\includegraphics[width=\textwidth]{img/anom_exp1.png}};
	\node[smallannot, right of=anom_exp2] (anom_out2) {\includegraphics[width=\textwidth]{img/anom_exp2.png}};

	% Annot
	\node[annot, below right of=anom_out1, text width=3*\NodeSepX cm, xshift=\NodeSepX cm, yshift=.7*\NodeSepY cm] (anom_annot) {Input not familiar to any expert, thus likely \emph{anomalous}.};

	% Arrows
	\draw[arrow] (anom_in) -- (anom_exp1);
	\draw[arrow] (anom_in) |- (anom_exp2);
	\draw[arrow] (anom_exp1) -- (anom_out1);
	\draw[arrow] (anom_exp2) -- (anom_out2);

\end{tikzpicture}

==> ARGUE (arXiv)/figs/motivation_plot.tikz <==
\pgfplotstableread[col sep=comma]{csv/n_anomalies.csv}\data
\pgfplotsset{error_p/.style={error bars/.cd,	y dir=both,y explicit relative}}

\begin{tikzpicture}
	\begin{axis}[
        height=3.5cm,
		width=\linewidth,
		symbolic x coords={A,A-B,A-C,A-D,A-E,A-F,A-G,A-H},
		%legend pos=outer north east,
		legend style={at={(0.45, -0.5)},anchor=north, legend columns=4, nodes={scale=0.7, transform shape}},
		grid=both,
		xtick=data,
		xlabel={Train Classes},
		ylabel={Mean AUC},
	]
		\addplot+[error_p] table[x=Exp.,y=ARGUE-AUC-mean,y error=ARGUE-AUC-std] {\data};
		\addplot+[error_p] table[x=Exp.,y=AE-AUC-mean,y error=AE-AUC-std] {\data};
		\addplot+[error_p] table[x=Exp.,y=MEx_CVAEC-AUC-mean,y error=MEx_CVAEC-AUC-std] {\data};
		\addplot+[error_p] table[x=Exp.,y=DAGMM-AUC-mean,y error=DAGMM-AUC-std] {\data};
		\addplot+[error_p] table[x=Exp.,y=GANomaly-AUC-mean,y error=GANomaly-AUC-std] {\data};
		\addplot+[error_p] table[x=Exp.,y=DeepSVDD-AUC-mean,y error=DeepSVDD-AUC-std] {\data};
		\addplot+[error_p] table[x=Exp.,y=REPEN-AUC-mean,y error=REPEN-AUC-std] {\data};
		\addplot+[error_p] table[x=Exp.,y=A3-AUC-mean,y error=A3-AUC-std] {\data};
		\legend{ARGUE, AE, MEx-CVAEC, DAGMM, GANomaly, DeepSVDD, REPEN, A3}
	\end{axis}
\end{tikzpicture}

==> csv/MNIST_gate.csv <==
type,0,1,2,3,4,5
Normal,0.19103435,0.22117606,0.20026441,0.19779348,0.18973127,0.00000028715212
Anomalous,0.1684734,0.15184864,0.11951013,0.4125426,0.14753778,0.000086493004
Normal,0.19221468,0.2220237,0.1985303,0.19614492,0.19065128,0.00043503236
Anomalous,0.082774855,0.040751413,0.03701885,0.14973107,0.091733985,0.59798896


==> csv/n_anomalies.csv <==
Cont.,Exp.,ARGUE-AUC-mean,ARGUE-AP-mean,ARGUE-AUC-std,ARGUE-AP-std,AE-AUC-mean,AE-AP-mean,AE-AUC-std,AE-AP-std,MEx_CVAEC-AUC-mean,MEx_CVAEC-AP-mean,MEx_CVAEC-AUC-std,MEx_CVAEC-AP-std,DAGMM-AUC-mean,DAGMM-AP-mean,DAGMM-AUC-std,DAGMM-AP-std,GANomaly-AUC-mean,GANomaly-AP-mean,GANomaly-AUC-std,GANomaly-AP-std,fAnoGAN-AUC-mean,fAnoGAN-AP-mean,fAnoGAN-AUC-std,fAnoGAN-AP-std,DeepSVDD-AUC-mean,DeepSVDD-AP-mean,DeepSVDD-AUC-std,DeepSVDD-AP-std,REPEN-AUC-mean,REPEN-AP-mean,REPEN-AUC-std,REPEN-AP-std,A3-AUC-mean,A3-AP-mean,A3-AUC-std,A3-AP-std
0.01,A,0.46287138775887565,0.4601301259189989,0.006453036355597633,0.004310122024092014,0.5052228291420119,0.49951585562769607,0.009843958756026174,0.010841894799581529,0.5020050101701183,0.4897701631738882,0.013289102790612916,0.008768652593360036,0.5097599325073965,0.5142942568264759,0.014412299823404497,0.018213080947364554,0.6439978161982248,0.6141328171627092,0.009078919534226453,0.010808097031285274,0.5388512472263314,0.5288086175401236,0.0566614078324343,0.051092612719985005,0.46031730584319525,0.45121188055111167,0.012510321140927505,0.007519725371031251,0.5453950499260355,0.5313814921978427,0.019398789523777535,0.01432225086599651,0.6372858357988165,0.5903060757488187,0.02686316274122623,0.020132661541860455
0.01,A-B,0.5799194092085799,0.550924797513704,0.01101012883081154,0.01350026424707227,0.5351220673076923,0.5224691025856727,0.006937799517626476,0.0064949856550013,0.5015789099482248,0.5020967353516268,0.006593294163817744,0.003161693054937961,0.5772219461908283,0.5540827327089826,0.011447273699125566,0.00886978185882579,0.6005210096153846,0.560227501091761,0.019343102145785242,0.012466782854486998,0.5199953309911243,0.5132406106031093,0.04301531581801974,0.03689704093193388,0.4935685188609467,0.48450824309168794,0.015243868104256425,0.012259890589841048,0.5327091531065088,0.5191163982484926,0.039233317488391053,0.030229931345014577,0.6272473113905326,0.5876728318519573,0.022053250260524515,0.012583696278118164
0.01,A-C,0.6541989940828403,0.6151321637430172,0.02022044996713256,0.021329794247132362,0.5501293417159763,0.5339830382676087,0.0200174210014701,0.017560033959259654,0.5012336436760355,0.5019521425963134,0.006151764604604021,0.0035403784435521623,0.6081019970414201,0.5725796350550838,0.009050494716086472,0.007885937721172593,0.5964901322115385,0.5560100408548387,0.020813350044035953,0.01388337671008168,0.4807361307322485,0.49005578632265473,0.05446736212774407,0.046651667330033585,0.5186964663461539,0.4980226678242108,0.01548337974292289,0.013382101598573082,0.55234681397929,0.526488248840186,0.01480718368124217,0.02048996784408277,0.6347939598742605,0.5947528689613361,0.027262848518343194,0.019513811918655713
0.01,A-D,0.6869153522559172,0.6364464770403764,0.017604648266917534,0.02188152391329635,0.5367420802514793,0.522564734486125,0.008261641179122784,0.008689681795077512,0.4953928235946746,0.49734252116022226,0.004792123826918649,0.0031589155359143047,0.6382038507766272,0.5979044011208612,0.004443622523886754,0.00357907407528793,0.5967609125369823,0.5463732395048803,0.012200988439242852,0.009288154072117076,0.5274801738165681,0.5200572895296464,0.010885642272103369,0.013065336370612746,0.5201963100961537,0.5056164324101827,0.016157977254396994,0.013590276766398195,0.5533018380177515,0.5353315640485177,0.016542612595920644,0.017074390344409378,0.61089515625,0.5789274261656215,0.01588621579321915,0.013671585836337282
0.01,A-E,0.7236952265162723,0.674095137069074,0.015342633727374076,0.02062825952357813,0.5512530861686391,0.5318988883544645,0.012001591149067826,0.010868822554729195,0.49915420025887575,0.5005915999577943,0.0033030927537876947,0.003076907267114845,0.6242046070636095,0.5897110063507766,0.005440317617574081,0.0023810961908857955,0.6029014977810652,0.5498610080679384,0.0095204174469086,0.006682452135197435,0.5823115920857987,0.5739879059277795,0.0422186356695291,0.024914768268200636,0.5338324593195266,0.516007598496886,0.015389362791796573,0.015775936230834415,0.5389379160502958,0.5192772219423659,0.03151375663735897,0.02467721533233249,0.6215776923076923,0.5901083762376587,0.013795975042399487,0.011232977745984698
0.01,A-F,0.7446452671967456,0.6861190608251966,0.010431782440800506,0.017252639347015594,0.5624636704881657,0.5395566096957575,0.0165379320757017,0.011575300242814909,0.4972390338387574,0.4982546412827487,0.004125180255293226,0.0023925393049512252,0.5875244073594674,0.5722663254682813,0.021357820855818554,0.01624539932298351,0.6039555186760355,0.5556494079405703,0.014021992267094748,0.01139742990645834,0.5727273076923076,0.5646903615414945,0.021935700899634227,0.015818183797776726,0.5156717409393491,0.4965669193279239,0.013169576455287232,0.012570263434991992,0.5552764996301776,0.528967716291185,0.030044032806636558,0.027305847401351068,0.6028895626849113,0.5789433487906155,0.021902770981628645,0.013689622286139276
0.01,A-G,0.7433376072485207,0.6784321935619769,0.012140601240383594,0.018192692401541817,0.5622479844674556,0.5424365094151602,0.012756599671876818,0.009553655089428292,0.4971628642751479,0.4986231232877884,0.004519364974887099,0.002850679269488656,0.5828064293639053,0.5741224862825774,0.008205110146410134,0.0034341605451162984,0.6030095968934911,0.5557739738757843,0.00951727176500481,0.0060419401284112296,0.5665742890162722,0.5532258547214637,0.048044841903751474,0.05187732953256194,0.5324553966346154,0.5203042260361049,0.005194027522130189,0.008412966107834301,0.5453065717455621,0.526139299040539,0.02053118354587668,0.011147641395846746,0.6199590181213017,0.589363624176784,0.006223735335153515,0.006091405983334584
0.01,A-H,0.7770476978550296,0.7206257542471326,0.01709070638219562,0.033685339057814144,0.5507472124630177,0.5312710476920378,0.0017829024036475696,0.0020518404996878225,0.49464427352995566,0.4961565521322515,0.005972358309760064,0.0052026064409393105,0.551264465837648,0.5522319320509849,0.022157092022464166,0.014741668142451045,0.6015778707470414,0.554298974560919,0.010054809592429935,0.007512602167082142,0.5770609479012574,0.5662342208306044,0.020374106005923782,0.04142740294690609,0.5143844824796597,0.4981107468077034,0.010504796752509047,0.01366435138767926,0.5601309518306213,0.5377581502671389,0.01933394349941746,0.015812376701945092,0.6091223453679735,0.5831456273714237,0.01767400105934108,0.01504535079155809

